Nonlinear partial differential equations in neuroscience: from modelling to mathematical theory

Many systems of partial differential equations have been proposed as simplified representations of complex collective behaviours in large networks of neurons. In this survey, we briefly discuss their derivations and then review the mathematical methods developed to handle the unique features of these models, which are often nonlinear and non-local. The first part focuses on parabolic Fokker-Planck equations: the Nonlinear Noisy Leaky Integrate and Fire neuron model, stochastic neural fields in PDE form with applications to grid cells, and rate-based models for decision-making. The second part concerns hyperbolic transport equations, namely the model of the Time Elapsed since the last discharge and the jump-based Leaky Integrate and Fire model. The last part covers some kinetic mesoscopic models, with particular attention to the kinetic Voltage-Conductance model and FitzHugh-Nagumo kinetic Fokker-Planck systems.

==> Permission_Figures.txt <==
Permission Figures

Fig. 1 Ikeda, Roux, Salort, Smets \cite{IRSS}
Openaccess, no need of rights

Fig. 2 Ikeda, Roux, Salort, Smets \cite{IRSS}
Openaccess, no need of rights

Fig 3. Carrillo, Holden, Solem \cite{CHS}
Openaccess, no need of rights

Fig 4. Carrillo, Roux, Solem \cite{CRS}
Openaccess, no need of rights

Fig 5. Carrillo, Cordier, Mancini \cite{CCM}
Done already with Springer.

Fig 6. Carrillo, Cordier, Deco, Mancini \cite{CCDM}.
Openaccess, no need of rights

Fig 7. Carrillo, Cordier, Deco, Mancini \cite{CCDM}.
Openaccess, no need of rights

Fig 8. Carrillo, Cordier, Deco, Mancini \cite{CCDM}.
Openaccess, no need of rights

Fig 9. Carrillo, Cordier, Deco, Mancini \cite{CCDM}.
Openaccess, no need of rights

Fig 10. Own simulation.

Fig 11. C\'aceres, Perthame, Salort, Torres \cite{CPST}
Done already with Elsevier.

Fig 12. Fonte S\'anchez, Schmutz \cite{FS}.
SIAM Openaccess, no need of rights

Fig 13. Dumont, Henry \cite{DH}.
Eliminate

Fig 14. Cormier, Tanré, Veltz \cite{CTV2}.
Openaccess, no need of rights
